Audio Adversarial Examples: Attacks Using Vocal Masks

We construct audio adversarial examples on automatic Speech-To-Text systems . Given any audio waveform, we produce an another by overlaying an audio vocal mask generated from the original audio. We apply our audio adversarial attack to five SOTA STT systems: DeepSpeech, Julius, Kaldi, wav2letter@anywhere and CMUSphinx. In addition, we engaged human annotators to transcribe the adversarial audio. Our experiments show that these adversarial examples fool State-Of-The-Art Speech-To-Text systems, yet humans are able to consistently pick out the speech. The feasibility of this attack introduces a new domain to study machine and human perception of speech.

==> misc_img/README.txt <==
Colour code for the FFT Overlays:
Magenta - Original
Green - Obfuscated
Grey - Overlap of Original + Obfuscated

==> overlaid_ffts/README.txt <==
Colour code for the FFT Overlays:
Light Blue - Original
Red - Obfuscated

